Jeu de taquin forests and the inverse infinite RSK correspondence

The Plancherel-random infinite Young tableau arises from applying the infinite Robinson-Schensted-Knuth (RSK) correspondence to a sequence of i.i.d. random variables distributed uniformly on the unit interval [0,1]. Building on the isomorphism of dynamical systems established in prior work, we provide an explicit geometric characterization of the inverse map. Our approach makes use of a previously unexplored structure, the jeu de taquin forest on the infinite tableau, where edges connect boxes according to local comparison rules. We prove that each tree in this forest almost surely extends toward infinity with a well-defined asymptotic direction, establishing a canonical bijection between trees and values in the i.i.d. input sequence. The ordering is recovered through tree lifetimes under iterated jeu de taquin transformations.

==> vershik-kerov-FR.dat <==

# Curve 0 of 1, 100 points
# Curve title: "xx(z),yy(z)"
# x y type
 0.00000  2.00000  i
 0.00173  1.96132  i
 0.00488  1.92408  i
 0.00898  1.88777  i
 0.01384  1.85223  i
 0.01937  1.81735  i
 0.02549  1.78306  i
 0.03215  1.74932  i
 0.03932  1.71609  i
 0.04697  1.68333  i
 0.05507  1.65103  i
 0.06360  1.61916  i
 0.07255  1.58770  i
 0.08189  1.55664  i
 0.09162  1.52596  i
 0.10172  1.49566  i
 0.11218  1.46572  i
 0.12300  1.43613  i
 0.13416  1.40689  i
 0.14566  1.37798  i
 0.15749  1.34941  i
 0.16964  1.32115  i
 0.18211  1.29322  i
 0.19489  1.26560  i
 0.20798  1.23828  i
 0.22137  1.21127  i
 0.23506  1.18456  i
 0.24905  1.15814  i
 0.26333  1.13202  i
 0.27790  1.10618  i
 0.29275  1.08063  i
 0.30788  1.05536  i
 0.32330  1.03037  i
 0.33899  1.00566  i
 0.35496  0.98122  i
 0.37120  0.95706  i
 0.38772  0.93317  i
 0.40450  0.90955  i
 0.42156  0.88620  i
 0.43888  0.86312  i
 0.45646  0.84030  i
 0.47431  0.81775  i
 0.49243  0.79546  i
 0.51080  0.77343  i
 0.52944  0.75166  i
 0.54834  0.73016  i
 0.56750  0.70892  i
 0.58693  0.68794  i
 0.60661  0.66722  i
 0.62655  0.64675  i
 0.64675  0.62655  i
 0.66722  0.60661  i
 0.68794  0.58693  i
 0.70892  0.56750  i
 0.73016  0.54834  i
 0.75166  0.52944  i
 0.77343  0.51080  i
 0.79546  0.49243  i
 0.81775  0.47431  i
 0.84030  0.45646  i
 0.86312  0.43888  i
 0.88620  0.42156  i
 0.90955  0.40450  i
 0.93317  0.38772  i
 0.95706  0.37120  i
 0.98122  0.35496  i
 1.00566  0.33899  i
 1.03037  0.32330  i
 1.05536  0.30788  i
 1.08063  0.29275  i
 1.10618  0.27790  i
 1.13202  0.26333  i
 1.15814  0.24905  i
 1.18456  0.23506  i
 1.21127  0.22137  i
 1.23828  0.20798  i
 1.26560  0.19489  i
 1.29322  0.18211  i
 1.32115  0.16964  i
 1.34941  0.15749  i
 1.37798  0.14566  i
 1.40689  0.13416  i
 1.43613  0.12300  i
 1.46572  0.11218  i
 1.49566  0.10172  i
 1.52596  0.09162  i
 1.55664  0.08189  i
 1.58770  0.07255  i
 1.61916  0.06360  i
 1.65103  0.05507  i
 1.68333  0.04697  i
 1.71609  0.03932  i
 1.74932  0.03215  i
 1.78306  0.02549  i
 1.81735  0.01937  i
 1.85223  0.01384  i
 1.88777  0.00898  i
 1.92408  0.00488  i
 1.96132  0.00173  i
 2.00000  0.00000  i


